Fingerprint Analysis with Marked Point Processes

We present a framework for fingerprint matching based on marked point process models. An efficient Monte Carlo algorithm is developed to calculate the marginal likelihood ratio for the hypothesis that two observed prints originate from the same finger against the hypothesis that they originate from different fingers. Our model achieves good performance on an NIST-FBI fingerprint database of 258 matched fingerprint pairs.

==> plotData/Chibs/LRfalseHist.txt <==
-37 0
-35 0.000323939099449304
-33 8.09847748623259e-05
-31 0.000242954324586978
-29 0.000323939099449304
-27 0.000890832523485585
-25 0.00105280207321024
-23 0.00145772594752187
-21 0.00242954324586978
-19 0.00259151279559443
-17 0.0050210560414642
-15 0.00534499514091351
-13 0.00842241658568189
-11 0.00971817298347911
-9 0.0143343051506317
-7 0.0238095238095238
-5 0.0356333009394234
-3 0.0586329770003239
-1 0.0879494655004859
1 0.106980887593132
3 0.0840621963070943
5 0.0370910268869453
7 0.00963718820861678
9 0.00234855847100745
11 0.000890832523485585
13 0.000485908649173955
15 8.09847748623259e-05
17 0.000161969549724652
19 0


==> plotData/Chibs/LRfalseHistB.txt <==
-37 0
-35 0.000244140625
-33 0
-31 0
-29 0
-27 0
-25 0
-23 0.000244140625
-21 0.0009765625
-19 0.00048828125
-17 0.001220703125
-15 0.002197265625
-13 0.003662109375
-11 0.005615234375
-9 0.01171875
-7 0.021484375
-5 0.033447265625
-3 0.070556640625
-1 0.0986328125
1 0.1201171875
3 0.078125
5 0.036865234375
7 0.010009765625
9 0.00244140625
11 0.001708984375
13 0.000244140625
15 0


==> plotData/Chibs/LRfalseHistG.txt <==
-37 0
-35 0.000717703349282297
-33 0.000239234449760766
-31 0.000717703349282297
-29 0.000956937799043062
-27 0.00263157894736842
-25 0.00311004784688995
-23 0.00406698564593301
-21 0.0062200956937799
-19 0.0069377990430622
-17 0.0136363636363636
-15 0.0136363636363636
-13 0.0212918660287081
-11 0.022488038277512
-9 0.0289473684210526
-7 0.0433014354066986
-5 0.0590909090909091
-3 0.0691387559808612
-1 0.0751196172248804
1 0.0574162679425837
3 0.0423444976076555
5 0.0177033492822967
7 0.0062200956937799
9 0.00167464114832536
11 0.000478468899521531
13 0.00119617224880383
15 0.000239234449760766
17 0.000478468899521531
19 0


==> plotData/Chibs/LRfalseHistU.txt <==
-21 0
-19 0.000245579567779961
-17 0
-15 0
-13 0
-11 0.000736738703339882
-9 0.00196463654223969
-7 0.00613948919449902
-5 0.0137524557956778
-3 0.0358546168958743
-1 0.0903732809430255
1 0.144646365422397
3 0.132858546168959
5 0.0572200392927308
7 0.012770137524558
9 0.00294695481335953
11 0.000491159135559921
13 0


==> plotData/Chibs/LRtrueHist.txt <==
-17 0
-15 0.00193798449612403
-13 0.00193798449612403
-11 0.00193798449612403
-9 0.00387596899224806
-7 0.00581395348837209
-5 0.00193798449612403
-3 0.0135658914728682
-1 0.0271317829457364
1 0.0310077519379845
3 0.0387596899224806
5 0.0329457364341085
7 0.0310077519379845
9 0.0368217054263566
11 0.0290697674418605
13 0.0232558139534884
15 0.0251937984496124
17 0.0368217054263566
19 0.0135658914728682
21 0.0232558139534884
23 0.0155038759689922
25 0.0174418604651163
27 0.00968992248062015
29 0.00968992248062015
31 0.0116279069767442
33 0.00581395348837209
35 0.00581395348837209
37 0.00581395348837209
39 0.00193798449612403
41 0.00968992248062015
43 0.00581395348837209
45 0.00193798449612403
47 0.00193798449612403
49 0.00193798449612403
51 0
53 0.00193798449612403
55 0
57 0
59 0.00387596899224806
61 0.00387596899224806
63 0.00193798449612403
65 0
67 0
69 0
71 0
73 0
75 0
77 0
79 0.00193798449612403
81 0
83 0
85 0
87 0
89 0
91 0.00193798449612403
93 0


==> plotData/Chibs/LRtrueHistB.txt <==
-15 0
-13 0.00588235294117647
-11 0
-9 0
-7 0
-5 0
-3 0.00588235294117647
-1 0.00588235294117647
1 0.0117647058823529
3 0
5 0.0294117647058824
7 0.0411764705882353
9 0.0705882352941176
11 0.0529411764705882
13 0.0470588235294118
15 0.0294117647058824
17 0.0352941176470588
19 0.0352941176470588
21 0.0470588235294118
23 0.0294117647058824
25 0.00588235294117647
27 0
29 0.0117647058823529
31 0.0117647058823529
33 0.00588235294117647
35 0.00588235294117647
37 0.00588235294117647
39 0
41 0.00588235294117647
43 0


==> plotData/Chibs/LRtrueHistG.txt <==
-17 0
-15 0.00568181818181818
-13 0
-11 0
-9 0
-7 0
-5 0
-3 0
-1 0.00568181818181818
1 0
3 0.00568181818181818
5 0.0113636363636364
7 0.0227272727272727
9 0.0227272727272727
11 0.0170454545454545
13 0.0170454545454545
15 0.0284090909090909
17 0.0681818181818182
19 0
21 0.0227272727272727
23 0.0170454545454545
25 0.0454545454545455
27 0.0284090909090909
29 0.0170454545454545
31 0.0227272727272727
33 0.0113636363636364
35 0.0113636363636364
37 0.0113636363636364
39 0.00568181818181818
41 0.0227272727272727
43 0.0170454545454545
45 0.00568181818181818
47 0.00568181818181818
49 0.00568181818181818
51 0
53 0.00568181818181818
55 0
57 0
59 0.0113636363636364
61 0.0113636363636364
63 0.00568181818181818
65 0
67 0
69 0
71 0
73 0
75 0
77 0
79 0.00568181818181818
81 0
83 0
85 0
87 0
89 0
91 0.00568181818181818
93 0


==> plotData/Chibs/LRtrueHistU.txt <==
-13 0
-11 0.00588235294117647
-9 0.0117647058823529
-7 0.0176470588235294
-5 0.00588235294117647
-3 0.0352941176470588
-1 0.0705882352941176
1 0.0823529411764706
3 0.111764705882353
5 0.0588235294117647
7 0.0294117647058824
9 0.0176470588235294
11 0.0176470588235294
13 0.00588235294117647
15 0.0176470588235294
17 0.00588235294117647
19 0.00588235294117647
21 0


==> plotData/Chibs/ROC.txt <==
0 0
0 0.0367670877874959
0.00387596899224806 0.0453514739229025
0.00775193798449612 0.0625202461937156
0.0116279069767442 0.0871396177518626
0.0155038759689922 0.100745059928733
0.0193798449612403 0.122934888241011
0.0232558139534884 0.12779397473275
0.0271317829457364 0.140265630061548
0.0310077519379845 0.187074829931973
0.0348837209302326 0.232912212504049
0.0387596899224806 0.236799481697441
0.0426356589147287 0.25105280207321
0.0465116279069767 0.257855523161646
0.0503875968992248 0.275672173631357
0.0542635658914729 0.298995788791707
0.0581395348837209 0.330903790087464
0.062015503875969 0.364755425979916
0.0658914728682171 0.374149659863946
0.0697674418604651 0.3837058632977
0.0736434108527132 0.405085843861354
0.0775193798449612 0.424684159378037
0.0813953488372093 0.425817946226109
0.0852713178294574 0.440719144800777
0.0891472868217054 0.441528992549401
0.0930232558139535 0.455296404275996
0.0968992248062016 0.45578231292517
0.10077519379845 0.459183673469388
0.104651162790698 0.475218658892128
0.108527131782946 0.49546485260771
0.112403100775194 0.505830903790087
0.116279069767442 0.52089407191448
0.12015503875969 0.530612244897959
0.124031007751938 0.551992225461613
0.127906976744186 0.56268221574344
0.131782945736434 0.5696469063816
0.135658914728682 0.576287657920311
0.13953488372093 0.582604470359572
0.143410852713178 0.597181729834791
0.147286821705426 0.610625202461937
0.151162790697674 0.6162941367023
0.155038759689922 0.644962747003563
0.158914728682171 0.656462585034014
0.162790697674419 0.678814382896016
0.166666666666667 0.68626498218335
0.170542635658915 0.703757693553612
0.174418604651163 0.726109491415614
0.178294573643411 0.745221898283123
0.182170542635659 0.763524457402008
0.186046511627907 0.764820213799806
0.189922480620155 0.768545513443473
0.193798449612403 0.770489148040168
0.197674418604651 0.770813087139618
0.201550387596899 0.786686103012634
0.205426356589147 0.792193067703272
0.209302325581395 0.793326854551344
0.213178294573643 0.831551668286362
0.217054263565891 0.853093618399741
0.22093023255814 0.853903466148364
0.224806201550388 0.856656948493683
0.228682170542636 0.863135730482669
0.232558139534884 0.86767087787496
0.236434108527132 0.868318756073858
0.24031007751938 0.868966634272757
0.244186046511628 0.880304502753482
0.248062015503876 0.884839650145773
0.251937984496124 0.894071914480078
0.255813953488372 0.905085843861354
0.25968992248062 0.908163265306122
0.263565891472868 0.915289925494007
0.267441860465116 0.918205377389051
0.271317829457364 0.944768383543894
0.275193798449612 0.945578231292517
0.27906976744186 0.948655652737285
0.282945736434109 0.95124716553288
0.286821705426357 0.951733074182054
0.290697674418605 0.957240038872692
0.294573643410853 0.957240038872692
0.298449612403101 0.96274700356333
0.302325581395349 0.963070942662779
0.306201550387597 0.963232912212504
0.310077519379845 0.964528668610301
0.313953488372093 0.970521541950113
0.317829457364341 0.970521541950113
0.321705426356589 0.975218658892128
0.325581395348837 0.975380628441853
0.329457364341085 0.976514415289925
0.333333333333333 0.978943958535795
0.337209302325581 0.983965014577259
0.341085271317829 0.983965014577259
0.344961240310078 0.984774862325883
0.348837209302326 0.987852283770651
0.352713178294574 0.988014253320376
0.356589147286822 0.988338192419825
0.36046511627907 0.98850016196955
0.364341085271318 0.988662131519274
0.368217054263566 0.989633948817622
0.372093023255814 0.989633948817622
0.375968992248062 0.990443796566246
0.37984496124031 0.991577583414318
0.383720930232558 0.992063492063492
0.387596899224806 0.992225461613217
0.391472868217054 0.992549400712666
0.395348837209302 0.992549400712666
0.39922480620155 0.992711370262391
0.403100775193798 0.992873339812115
0.406976744186047 0.993197278911565
0.410852713178295 0.994007126660188
0.414728682170543 0.994655004859087
0.418604651162791 0.99514091350826
0.422480620155039 0.996112730806608
0.426356589147287 0.996112730806608
0.430232558139535 0.996112730806608
0.434108527131783 0.996274700356333
0.437984496124031 0.996274700356333
0.441860465116279 0.996274700356333
0.445736434108527 0.996274700356333
0.449612403100775 0.996274700356333
0.453488372093023 0.996598639455782
0.457364341085271 0.996922578555232
0.461240310077519 0.996922578555232
0.465116279069767 0.996922578555232
0.468992248062016 0.996922578555232
0.472868217054264 0.996922578555232
0.476744186046512 0.997084548104956
0.48062015503876 0.997084548104956
0.484496124031008 0.997246517654681
0.488372093023256 0.997732426303855
0.492248062015504 0.998056365403304
0.496124031007752 0.998056365403304
0.5 0.998218334953029
0.503875968992248 0.998542274052478
0.507751937984496 0.998542274052478
0.511627906976744 0.998542274052478
0.515503875968992 0.999028182701652
0.51937984496124 0.999028182701652
0.523255813953488 0.999190152251377
0.527131782945736 0.999190152251377
0.531007751937985 0.999190152251377
0.534883720930233 0.999190152251377
0.538759689922481 0.999352121801101
0.542635658914729 0.999352121801101
0.546511627906977 0.999514091350826
0.550387596899225 0.999514091350826
0.554263565891473 0.999514091350826
0.558139534883721 0.999514091350826
0.562015503875969 0.999514091350826
0.565891472868217 0.999676060900551
0.569767441860465 0.999676060900551
0.573643410852713 0.999676060900551
0.577519379844961 0.999676060900551
0.581395348837209 0.999676060900551
0.585271317829457 0.999676060900551
0.589147286821705 0.999676060900551
0.593023255813954 0.999676060900551
0.596899224806202 0.999676060900551
0.60077519379845 0.999676060900551
0.604651162790698 0.999676060900551
0.608527131782946 0.999676060900551
0.612403100775194 0.999676060900551
0.616279069767442 0.999676060900551
0.62015503875969 0.999838030450275
0.624031007751938 1
0.627906976744186 1
0.631782945736434 1
0.635658914728682 1
0.63953488372093 1
0.643410852713178 1
0.647286821705426 1
0.651162790697674 1
0.655038759689923 1
0.65891472868217 1
0.662790697674419 1
0.666666666666667 1
0.670542635658915 1
0.674418604651163 1
0.678294573643411 1
0.682170542635659 1
0.686046511627907 1
0.689922480620155 1
0.693798449612403 1
0.697674418604651 1
0.701550387596899 1
0.705426356589147 1
0.709302325581395 1
0.713178294573643 1
0.717054263565892 1
0.720930232558139 1
0.724806201550388 1
0.728682170542636 1
0.732558139534884 1
0.736434108527132 1
0.74031007751938 1
0.744186046511628 1
0.748062015503876 1
0.751937984496124 1
0.755813953488372 1
0.75968992248062 1
0.763565891472868 1
0.767441860465116 1
0.771317829457364 1
0.775193798449612 1
0.779069767441861 1
0.782945736434108 1
0.786821705426357 1
0.790697674418605 1
0.794573643410853 1
0.798449612403101 1
0.802325581395349 1
0.806201550387597 1
0.810077519379845 1
0.813953488372093 1
0.817829457364341 1
0.821705426356589 1
0.825581395348837 1
0.829457364341085 1
0.833333333333333 1
0.837209302325581 1
0.84108527131783 1
0.844961240310077 1
0.848837209302326 1
0.852713178294574 1
0.856589147286822 1
0.86046511627907 1
0.864341085271318 1
0.868217054263566 1
0.872093023255814 1
0.875968992248062 1
0.87984496124031 1
0.883720930232558 1
0.887596899224806 1
0.891472868217054 1
0.895348837209302 1
0.89922480620155 1
0.903100775193798 1
0.906976744186046 1
0.910852713178295 1
0.914728682170543 1
0.918604651162791 1
0.922480620155039 1
0.926356589147287 1
0.930232558139535 1
0.934108527131783 1
0.937984496124031 1
0.941860465116279 1
0.945736434108527 1
0.949612403100775 1
0.953488372093023 1
0.957364341085271 1
0.961240310077519 1
0.965116279069767 1
0.968992248062015 1
0.972868217054264 1
0.976744186046512 1
0.98062015503876 1
0.984496124031008 1
0.988372093023256 1
0.992248062015504 1
0.996124031007752 1
1 1


==> plotData/Chibs/ROCB.txt <==
0 0
0 0.01318359375
0.0117647058823529 0.23046875
0.0235294117647059 0.39990234375
0.0352941176470588 0.68603515625
0.0470588235294118 0.7373046875
0.0588235294117647 0.90380859375
0.0705882352941176 0.9140625
0.0823529411764706 0.91748046875
0.0941176470588235 0.9541015625
0.105882352941176 0.96240234375
0.117647058823529 0.974609375
0.129411764705882 0.98046875
0.141176470588235 0.9873046875
0.152941176470588 0.98779296875
0.164705882352941 0.98876953125
0.176470588235294 0.98876953125
0.188235294117647 0.990234375
0.2 0.9921875
0.211764705882353 0.9921875
0.223529411764706 0.9931640625
0.235294117647059 0.9931640625
0.247058823529412 0.99462890625
0.258823529411765 0.9951171875
0.270588235294118 0.99609375
0.282352941176471 0.99609375
0.294117647058824 0.99609375
0.305882352941176 0.99609375
0.317647058823529 0.99609375
0.329411764705882 0.99609375
0.341176470588235 0.99658203125
0.352941176470588 0.99658203125
0.364705882352941 0.99658203125
0.376470588235294 0.9970703125
0.388235294117647 0.99755859375
0.4 0.99755859375
0.411764705882353 0.99853515625
0.423529411764706 0.99951171875
0.435294117647059 0.99951171875
0.447058823529412 0.99951171875
0.458823529411765 0.99951171875
0.470588235294118 0.99951171875
0.482352941176471 0.99951171875
0.494117647058824 0.99951171875
0.505882352941176 1
0.517647058823529 1
0.529411764705882 1
0.541176470588235 1
0.552941176470588 1
0.564705882352941 1
0.576470588235294 1
0.588235294117647 1
0.6 1
0.611764705882353 1
0.623529411764706 1
0.635294117647059 1
0.647058823529412 1
0.658823529411765 1
0.670588235294118 1
0.682352941176471 1
0.694117647058824 1
0.705882352941177 1
0.717647058823529 1
0.729411764705882 1
0.741176470588235 1
0.752941176470588 1
0.764705882352941 1
0.776470588235294 1
0.788235294117647 1
0.8 1
0.811764705882353 1
0.823529411764706 1
0.835294117647059 1
0.847058823529412 1
0.858823529411765 1
0.870588235294118 1
0.882352941176471 1
0.894117647058824 1
0.905882352941176 1
0.917647058823529 1
0.929411764705882 1
0.941176470588235 1
0.952941176470588 1
0.964705882352941 1
0.976470588235294 1
0.988235294117647 1
1 1


==> plotData/Chibs/ROCG.txt <==
0 0
0 0.0985645933014354
0.0113636363636364 0.713875598086124
0.0227272727272727 0.866028708133971
0.0340909090909091 0.97799043062201
0.0454545454545455 0.97799043062201
0.0568181818181818 0.980861244019139
0.0681818181818182 0.982296650717703
0.0795454545454545 0.989473684210526
0.0909090909090909 0.990909090909091
0.102272727272727 0.991866028708134
0.113636363636364 0.992344497607656
0.125 0.995215311004785
0.136363636363636 0.995215311004785
0.147727272727273 0.995215311004785
0.159090909090909 0.995215311004785
0.170454545454545 0.996172248803828
0.181818181818182 0.997607655502392
0.193181818181818 0.998086124401914
0.204545454545455 0.998086124401914
0.215909090909091 0.999043062200957
0.227272727272727 0.999043062200957
0.238636363636364 0.999043062200957
0.25 0.999043062200957
0.261363636363636 0.999043062200957
0.272727272727273 0.999043062200957
0.284090909090909 0.999521531100478
0.295454545454545 1
0.306818181818182 1
0.318181818181818 1
0.329545454545455 1
0.340909090909091 1
0.352272727272727 1
0.363636363636364 1
0.375 1
0.386363636363636 1
0.397727272727273 1
0.409090909090909 1
0.420454545454545 1
0.431818181818182 1
0.443181818181818 1
0.454545454545455 1
0.465909090909091 1
0.477272727272727 1
0.488636363636364 1
0.5 1
0.511363636363636 1
0.522727272727273 1
0.534090909090909 1
0.545454545454545 1
0.556818181818182 1
0.568181818181818 1
0.579545454545455 1
0.590909090909091 1
0.602272727272727 1
0.613636363636364 1
0.625 1
0.636363636363636 1
0.647727272727273 1
0.659090909090909 1
0.670454545454545 1
0.681818181818182 1
0.693181818181818 1
0.704545454545455 1
0.715909090909091 1
0.727272727272727 1
0.738636363636364 1
0.75 1
0.761363636363636 1
0.772727272727273 1
0.784090909090909 1
0.795454545454545 1
0.806818181818182 1
0.818181818181818 1
0.829545454545455 1
0.840909090909091 1
0.852272727272727 1
0.863636363636364 1
0.875 1
0.886363636363636 1
0.897727272727273 1
0.909090909090909 1
0.920454545454545 1
0.931818181818182 1
0.943181818181818 1
0.954545454545455 1
0.965909090909091 1
0.977272727272727 1
0.988636363636364 1
1 1


==> plotData/Chibs/ROCU.txt <==
0 0
0 0.000491159135559921
0.0117647058823529 0.00294695481335953
0.0235294117647059 0.00442043222003929
0.0352941176470588 0.00884086444007859
0.0470588235294118 0.00982318271119843
0.0588235294117647 0.0137524557956778
0.0705882352941176 0.0275049115913556
0.0823529411764706 0.0510805500982318
0.0941176470588235 0.0530451866404715
0.105882352941176 0.0604125736738703
0.117647058823529 0.0653241650294695
0.129411764705882 0.0884086444007859
0.141176470588235 0.112966601178782
0.152941176470588 0.135559921414538
0.164705882352941 0.145383104125737
0.176470588235294 0.156188605108055
0.188235294117647 0.177308447937132
0.2 0.196954813359528
0.211764705882353 0.213163064833006
0.223529411764706 0.214145383104126
0.235294117647059 0.229371316306483
0.247058823529412 0.229371316306483
0.258823529411765 0.231335952848723
0.270588235294118 0.271611001964637
0.282352941176471 0.285854616895874
0.294117647058824 0.301571709233792
0.305882352941176 0.31335952848723
0.317647058823529 0.339390962671906
0.329411764705882 0.353634577603143
0.341176470588235 0.362475442043222
0.352941176470588 0.37328094302554
0.364705882352941 0.379666011787819
0.376470588235294 0.398330058939096
0.388235294117647 0.414538310412574
0.4 0.422396856581532
0.411764705882353 0.463163064833006
0.423529411764706 0.483791748526523
0.435294117647059 0.527504911591356
0.447058823529412 0.555500982318271
0.458823529411765 0.636051080550098
0.470588235294118 0.637524557956778
0.482352941176471 0.644400785854617
0.494117647058824 0.647838899803536
0.505882352941176 0.648821218074656
0.517647058823529 0.672888015717092
0.529411764705882 0.681237721021611
0.541176470588235 0.683202357563851
0.552941176470588 0.741159135559921
0.564705882352941 0.783889980353635
0.576470588235294 0.785363457760314
0.588235294117647 0.789783889980354
0.6 0.800589390962672
0.611764705882353 0.808447937131631
0.623529411764706 0.808939096267191
0.635294117647059 0.80943025540275
0.647058823529412 0.824656188605108
0.658823529411765 0.829076620825147
0.670588235294118 0.843811394891945
0.682352941176471 0.865422396856582
0.694117647058824 0.925343811394892
0.705882352941177 0.926817288801572
0.717647058823529 0.931728880157171
0.729411764705882 0.93614931237721
0.741176470588235 0.93664047151277
0.752941176470588 0.943516699410609
0.764705882352941 0.950392927308448
0.776470588235294 0.951375245579568
0.788235294117647 0.953831041257367
0.8 0.971021611001965
0.811764705882353 0.984774066797642
0.823529411764706 0.985756385068762
0.835294117647059 0.988212180746562
0.847058823529412 0.988703339882122
0.858823529411765 0.993123772102161
0.870588235294118 0.995579567779961
0.882352941176471 0.9975442043222
0.894117647058824 0.99901768172888
0.905882352941176 1
0.917647058823529 1
0.929411764705882 1
0.941176470588235 1
0.952941176470588 1
0.964705882352941 1
0.976470588235294 1
0.988235294117647 1
1 1


==> plotData/ChibsRnd/LRfalseHist.txt <==
-71 0
-69 7.71962328238382e-05
-67 7.71962328238382e-05
-65 0
-63 0.000231588698471515
-61 0.000463177396943029
-59 0.00123513972518141
-57 0.000771962328238382
-55 0.00108074725953373
-53 0.00138953219082909
-51 0.00293345684730585
-49 0.00463177396943029
-47 0.00540373629766867
-45 0.00910915547321291
-43 0.00980392156862745
-41 0.0131233595800525
-39 0.0149760691678246
-37 0.0164427975914775
-35 0.0173691523853636
-33 0.023390458545623
-31 0.0223869075189131
-29 0.0281766249807009
-27 0.0293345684730585
-25 0.0294889609387062
-23 0.029102979774587
-21 0.0287169986104678
-19 0.0291801760074108
-17 0.0263239153929288
-15 0.0215377489578509
-13 0.0246255982708044
-11 0.0221553188204416
-9 0.0188358808090165
-7 0.0170603674540682
-5 0.0147444804693531
-3 0.0110390612938089
-1 0.0104214914312182
1 0.00702485718696928
3 0.00532654006484484
5 0.0010035510267099
7 0.000617569862590706
9 0.000308784931295353
11 0
13 7.71962328238382e-05
15 0


==> plotData/ChibsRnd/LRfalseHistB.txt <==
-53 0
-51 0.000236183278223902
-49 0
-47 0
-45 0.00165328294756731
-43 0.00118091639111951
-41 0.00377893245158243
-39 0.00661313179026925
-37 0.00850259801606046
-35 0.0158242796410014
-33 0.0226735947094946
-31 0.0307038261691072
-29 0.0418044402456306
-27 0.0474728389230043
-25 0.0536136041568257
-23 0.0545583372697213
-21 0.0526688710439301
-19 0.0503070382616911
-17 0.0413320736891828
-15 0.0295229097779877
-13 0.0212564950401512
-11 0.0103920642418517
-9 0.00377893245158243
-7 0.00165328294756731
-5 0.000472366556447804
-3 0


==> plotData/ChibsRnd/LRfalseHistG.txt <==
-71 0
-69 0.000234301780693533
-67 0.000234301780693533
-65 0
-63 0.0007029053420806
-61 0.0014058106841612
-59 0.00374882849109653
-57 0.00234301780693533
-55 0.00328022492970947
-53 0.0042174320524836
-51 0.00866916588566073
-49 0.014058106841612
-47 0.0164011246485473
-45 0.0260074976569822
-43 0.0285848172446111
-41 0.0360824742268041
-39 0.0384254920337395
-37 0.0412371134020619
-35 0.0365510777881912
-33 0.0475632614807873
-31 0.0363167760074977
-29 0.0402999062792877
-27 0.0360824742268041
-25 0.0278819119025305
-23 0.0196813495782568
-21 0.0131208997188379
-19 0.0091377694470478
-17 0.00538894095595127
-15 0.0014058106841612
-13 0.0007029053420806
-11 0.000234301780693533
-9 0


==> plotData/ChibsRnd/LRfalseHistU.txt <==
-41 0
-39 0.000449236298292902
-37 0.000224618149146451
-35 0.000449236298292902
-33 0.000898472596585804
-31 0.00112309074573226
-29 0.00359389038634322
-27 0.00561545372866128
-25 0.00808625336927224
-23 0.01392632524708
-21 0.0208894878706199
-19 0.0283018867924528
-17 0.0321203953279425
-15 0.0332434860736747
-13 0.0507637017070979
-11 0.0543575920934411
-9 0.0512129380053908
-7 0.0480682839173405
-5 0.0424528301886792
-3 0.0321203953279425
-1 0.0303234501347709
1 0.020440251572327
3 0.0154986522911051
5 0.00292003593890386
7 0.00179694519317161
9 0.000898472596585804
11 0
13 0.000224618149146451
15 0


==> plotData/ChibsRnd/LRtrueHist.txt <==
1 0
3 0.00392156862745098
5 0.00392156862745098
7 0.00588235294117647
9 0.00196078431372549
11 0.00196078431372549
13 0.00784313725490196
15 0.00588235294117647
17 0.00588235294117647
19 0.00392156862745098
21 0.00588235294117647
23 0.0137254901960784
25 0.00784313725490196
27 0.0137254901960784
29 0.0137254901960784
31 0.0196078431372549
33 0.00784313725490196
35 0.00588235294117647
37 0.00392156862745098
39 0.00392156862745098
41 0.0117647058823529
43 0.00588235294117647
45 0.00392156862745098
47 0.0117647058823529
49 0.00784313725490196
51 0.00784313725490196
53 0.00980392156862745
55 0.00588235294117647
57 0.00784313725490196
59 0.00392156862745098
61 0.00980392156862745
63 0.00980392156862745
65 0.00980392156862745
67 0.0176470588235294
69 0.00980392156862745
71 0.00588235294117647
73 0.0156862745098039
75 0.0156862745098039
77 0.00784313725490196
79 0.00588235294117647
81 0.0117647058823529
83 0
85 0.00784313725490196
87 0.00784313725490196
89 0.00784313725490196
91 0
93 0.00784313725490196
95 0.00588235294117647
97 0.00392156862745098
99 0.0137254901960784
101 0.00392156862745098
103 0.00588235294117647
105 0.00784313725490196
107 0.00588235294117647
109 0.00196078431372549
111 0.00980392156862745
113 0
115 0.00588235294117647
117 0.00980392156862745
119 0.0607843137254902
121 0


==> plotData/ChibsRnd/LRtrueHistB.txt <==
19 0
21 0.00588235294117647
23 0.00588235294117647
25 0
27 0.0117647058823529
29 0
31 0.0117647058823529
33 0.0117647058823529
35 0.00588235294117647
37 0
39 0.00588235294117647
41 0.0117647058823529
43 0
45 0.0117647058823529
47 0
49 0.00588235294117647
51 0.00588235294117647
53 0.0176470588235294
55 0.0117647058823529
57 0.0235294117647059
59 0
61 0.0117647058823529
63 0.0176470588235294
65 0.0176470588235294
67 0.0352941176470588
69 0.0235294117647059
71 0.00588235294117647
73 0.0176470588235294
75 0.0352941176470588
77 0.0176470588235294
79 0.0117647058823529
81 0.0176470588235294
83 0
85 0.0176470588235294
87 0.0235294117647059
89 0.00588235294117647
91 0
93 0.0176470588235294
95 0.00588235294117647
97 0.00588235294117647
99 0.0176470588235294
101 0.00588235294117647
103 0
105 0.0176470588235294
107 0
109 0
111 0.00588235294117647
113 0
115 0.00588235294117647
117 0.00588235294117647
119 0.00588235294117647
121 0


==> plotData/ChibsRnd/LRtrueHistG.txt <==
19 0
21 0.00588235294117647
23 0
25 0
27 0
29 0.00588235294117647
31 0
33 0
35 0
37 0.00588235294117647
39 0
41 0
43 0.0117647058823529
45 0
47 0
49 0.00588235294117647
51 0.00588235294117647
53 0
55 0
57 0
59 0.00588235294117647
61 0.0117647058823529
63 0
65 0.00588235294117647
67 0.0117647058823529
69 0
71 0.00588235294117647
73 0.0235294117647059
75 0.00588235294117647
77 0.00588235294117647
79 0.00588235294117647
81 0.0176470588235294
83 0
85 0.00588235294117647
87 0
89 0.0176470588235294
91 0
93 0.00588235294117647
95 0.0117647058823529
97 0.00588235294117647
99 0.0235294117647059
101 0.00588235294117647
103 0.0176470588235294
105 0.00588235294117647
107 0.0176470588235294
109 0.00588235294117647
111 0.0235294117647059
113 0
115 0.0117647058823529
117 0.0235294117647059
119 0.176470588235294
121 0


==> plotData/ChibsRnd/LRtrueHistU.txt <==
1 0
3 0.0117647058823529
5 0.0117647058823529
7 0.0176470588235294
9 0.00588235294117647
11 0.00588235294117647
13 0.0235294117647059
15 0.0176470588235294
17 0.0176470588235294
19 0.0117647058823529
21 0.00588235294117647
23 0.0352941176470588
25 0.0235294117647059
27 0.0294117647058824
29 0.0352941176470588
31 0.0470588235294118
33 0.0117647058823529
35 0.0117647058823529
37 0.00588235294117647
39 0.00588235294117647
41 0.0235294117647059
43 0.00588235294117647
45 0
47 0.0352941176470588
49 0.0117647058823529
51 0.0117647058823529
53 0.0117647058823529
55 0.00588235294117647
57 0
59 0.00588235294117647
61 0.00588235294117647
63 0.0117647058823529
65 0.00588235294117647
67 0.00588235294117647
69 0.00588235294117647
71 0.00588235294117647
73 0.00588235294117647
75 0.00588235294117647
77 0


==> plotData/ChibsRnd/ROC.txt <==
0 0
0 0.989038134939015
0.00392156862745098 0.991508414389378
0.00784313725490196 0.996448973290103
0.0117647058823529 0.996757758221399
0.0156862745098039 0.998456075343523
0.0196078431372549 0.999228037671762
0.0235294117647059 0.999228037671762
0.0274509803921569 0.999536822603057
0.0313725490196078 0.999845607534352
0.0352941176470588 1
0.0392156862745098 1
0.0431372549019608 1
0.0470588235294118 1
0.0509803921568627 1
0.0549019607843137 1
0.0588235294117647 1
0.0627450980392157 1
0.0666666666666667 1
0.0705882352941176 1
0.0745098039215686 1
0.0784313725490196 1
0.0823529411764706 1
0.0862745098039216 1
0.0901960784313725 1
0.0941176470588235 1
0.0980392156862745 1
0.101960784313725 1
0.105882352941176 1
0.109803921568627 1
0.113725490196078 1
0.117647058823529 1
0.12156862745098 1
0.125490196078431 1
0.129411764705882 1
0.133333333333333 1
0.137254901960784 1
0.141176470588235 1
0.145098039215686 1
0.149019607843137 1
0.152941176470588 1
0.156862745098039 1
0.16078431372549 1
0.164705882352941 1
0.168627450980392 1
0.172549019607843 1
0.176470588235294 1
0.180392156862745 1
0.184313725490196 1
0.188235294117647 1
0.192156862745098 1
0.196078431372549 1
0.2 1
0.203921568627451 1
0.207843137254902 1
0.211764705882353 1
0.215686274509804 1
0.219607843137255 1
0.223529411764706 1
0.227450980392157 1
0.231372549019608 1
0.235294117647059 1
0.23921568627451 1
0.243137254901961 1
0.247058823529412 1
0.250980392156863 1
0.254901960784314 1
0.258823529411765 1
0.262745098039216 1
0.266666666666667 1
0.270588235294118 1
0.274509803921569 1
0.27843137254902 1
0.282352941176471 1
0.286274509803922 1
0.290196078431373 1
0.294117647058824 1
0.298039215686275 1
0.301960784313725 1
0.305882352941176 1
0.309803921568627 1
0.313725490196078 1
0.317647058823529 1
0.32156862745098 1
0.325490196078431 1
0.329411764705882 1
0.333333333333333 1
0.337254901960784 1
0.341176470588235 1
0.345098039215686 1
0.349019607843137 1
0.352941176470588 1
0.356862745098039 1
0.36078431372549 1
0.364705882352941 1
0.368627450980392 1
0.372549019607843 1
0.376470588235294 1
0.380392156862745 1
0.384313725490196 1
0.388235294117647 1
0.392156862745098 1
0.396078431372549 1
0.4 1
0.403921568627451 1
0.407843137254902 1
0.411764705882353 1
0.415686274509804 1
0.419607843137255 1
0.423529411764706 1
0.427450980392157 1
0.431372549019608 1
0.435294117647059 1
0.43921568627451 1
0.443137254901961 1
0.447058823529412 1
0.450980392156863 1
0.454901960784314 1
0.458823529411765 1
0.462745098039216 1
0.466666666666667 1
0.470588235294118 1
0.474509803921569 1
0.47843137254902 1
0.482352941176471 1
0.486274509803922 1
0.490196078431373 1
0.494117647058824 1
0.498039215686275 1
0.501960784313725 1
0.505882352941176 1
0.509803921568627 1
0.513725490196078 1
0.517647058823529 1
0.52156862745098 1
0.525490196078431 1
0.529411764705882 1
0.533333333333333 1
0.537254901960784 1
0.541176470588235 1
0.545098039215686 1
0.549019607843137 1
0.552941176470588 1
0.556862745098039 1
0.56078431372549 1
0.564705882352941 1
0.568627450980392 1
0.572549019607843 1
0.576470588235294 1
0.580392156862745 1
0.584313725490196 1
0.588235294117647 1
0.592156862745098 1
0.596078431372549 1
0.6 1
0.603921568627451 1
0.607843137254902 1
0.611764705882353 1
0.615686274509804 1
0.619607843137255 1
0.623529411764706 1
0.627450980392157 1
0.631372549019608 1
0.635294117647059 1
0.63921568627451 1
0.643137254901961 1
0.647058823529412 1
0.650980392156863 1
0.654901960784314 1
0.658823529411765 1
0.662745098039216 1
0.666666666666667 1
0.670588235294118 1
0.674509803921569 1
0.67843137254902 1
0.682352941176471 1
0.686274509803922 1
0.690196078431373 1
0.694117647058824 1
0.698039215686274 1
0.701960784313725 1
0.705882352941177 1
0.709803921568627 1
0.713725490196078 1
0.717647058823529 1
0.72156862745098 1
0.725490196078431 1
0.729411764705882 1
0.733333333333333 1
0.737254901960784 1
0.741176470588235 1
0.745098039215686 1
0.749019607843137 1
0.752941176470588 1
0.756862745098039 1
0.76078431372549 1
0.764705882352941 1
0.768627450980392 1
0.772549019607843 1
0.776470588235294 1
0.780392156862745 1
0.784313725490196 1
0.788235294117647 1
0.792156862745098 1
0.796078431372549 1
0.8 1
0.803921568627451 1
0.807843137254902 1
0.811764705882353 1
0.815686274509804 1
0.819607843137255 1
0.823529411764706 1
0.827450980392157 1
0.831372549019608 1
0.835294117647059 1
0.83921568627451 1
0.843137254901961 1
0.847058823529412 1
0.850980392156863 1
0.854901960784314 1
0.858823529411765 1
0.862745098039216 1
0.866666666666667 1
0.870588235294118 1
0.874509803921569 1
0.87843137254902 1
0.882352941176471 1
0.886274509803922 1
0.890196078431372 1
0.894117647058824 1
0.898039215686275 1
0.901960784313726 1
0.905882352941176 1
0.909803921568627 1
0.913725490196078 1
0.917647058823529 1
0.92156862745098 1
0.925490196078431 1
0.929411764705882 1
0.933333333333333 1
0.937254901960784 1
0.941176470588235 1
0.945098039215686 1
0.949019607843137 1
0.952941176470588 1
0.956862745098039 1
0.96078431372549 1
0.964705882352941 1
0.968627450980392 1
0.972549019607843 1
0.976470588235294 1
0.980392156862745 1
0.984313725490196 1
0.988235294117647 1
0.992156862745098 1
0.996078431372549 1
1 1


==> plotData/ChibsRnd/ROCB.txt <==
0 0
0 1
0.0117647058823529 1
0.0235294117647059 1
0.0352941176470588 1
0.0470588235294118 1
0.0588235294117647 1
0.0705882352941176 1
0.0823529411764706 1
0.0941176470588235 1
0.105882352941176 1
0.117647058823529 1
0.129411764705882 1
0.141176470588235 1
0.152941176470588 1
0.164705882352941 1
0.176470588235294 1
0.188235294117647 1
0.2 1
0.211764705882353 1
0.223529411764706 1
0.235294117647059 1
0.247058823529412 1
0.258823529411765 1
0.270588235294118 1
0.282352941176471 1
0.294117647058824 1
0.305882352941176 1
0.317647058823529 1
0.329411764705882 1
0.341176470588235 1
0.352941176470588 1
0.364705882352941 1
0.376470588235294 1
0.388235294117647 1
0.4 1
0.411764705882353 1
0.423529411764706 1
0.435294117647059 1
0.447058823529412 1
0.458823529411765 1
0.470588235294118 1
0.482352941176471 1
0.494117647058824 1
0.505882352941176 1
0.517647058823529 1
0.529411764705882 1
0.541176470588235 1
0.552941176470588 1
0.564705882352941 1
0.576470588235294 1
0.588235294117647 1
0.6 1
0.611764705882353 1
0.623529411764706 1
0.635294117647059 1
0.647058823529412 1
0.658823529411765 1
0.670588235294118 1
0.682352941176471 1
0.694117647058824 1
0.705882352941177 1
0.717647058823529 1
0.729411764705882 1
0.741176470588235 1
0.752941176470588 1
0.764705882352941 1
0.776470588235294 1
0.788235294117647 1
0.8 1
0.811764705882353 1
0.823529411764706 1
0.835294117647059 1
0.847058823529412 1
0.858823529411765 1
0.870588235294118 1
0.882352941176471 1
0.894117647058824 1
0.905882352941176 1
0.917647058823529 1
0.929411764705882 1
0.941176470588235 1
0.952941176470588 1
0.964705882352941 1
0.976470588235294 1
0.988235294117647 1
1 1


==> plotData/ChibsRnd/ROCG.txt <==
0 0
0 1
0.0117647058823529 1
0.0235294117647059 1
0.0352941176470588 1
0.0470588235294118 1
0.0588235294117647 1
0.0705882352941176 1
0.0823529411764706 1
0.0941176470588235 1
0.105882352941176 1
0.117647058823529 1
0.129411764705882 1
0.141176470588235 1
0.152941176470588 1
0.164705882352941 1
0.176470588235294 1
0.188235294117647 1
0.2 1
0.211764705882353 1
0.223529411764706 1
0.235294117647059 1
0.247058823529412 1
0.258823529411765 1
0.270588235294118 1
0.282352941176471 1
0.294117647058824 1
0.305882352941176 1
0.317647058823529 1
0.329411764705882 1
0.341176470588235 1
0.352941176470588 1
0.364705882352941 1
0.376470588235294 1
0.388235294117647 1
0.4 1
0.411764705882353 1
0.423529411764706 1
0.435294117647059 1
0.447058823529412 1
0.458823529411765 1
0.470588235294118 1
0.482352941176471 1
0.494117647058824 1
0.505882352941176 1
0.517647058823529 1
0.529411764705882 1
0.541176470588235 1
0.552941176470588 1
0.564705882352941 1
0.576470588235294 1
0.588235294117647 1
0.6 1
0.611764705882353 1
0.623529411764706 1
0.635294117647059 1
0.647058823529412 1
0.658823529411765 1
0.670588235294118 1
0.682352941176471 1
0.694117647058824 1
0.705882352941177 1
0.717647058823529 1
0.729411764705882 1
0.741176470588235 1
0.752941176470588 1
0.764705882352941 1
0.776470588235294 1
0.788235294117647 1
0.8 1
0.811764705882353 1
0.823529411764706 1
0.835294117647059 1
0.847058823529412 1
0.858823529411765 1
0.870588235294118 1
0.882352941176471 1
0.894117647058824 1
0.905882352941176 1
0.917647058823529 1
0.929411764705882 1
0.941176470588235 1
0.952941176470588 1
0.964705882352941 1
0.976470588235294 1
0.988235294117647 1
1 1


==> plotData/ChibsRnd/ROCU.txt <==
0 0
0 0.968104222821204
0.0117647058823529 0.97529200359389
0.0235294117647059 0.989667565139263
0.0352941176470588 0.990566037735849
0.0470588235294118 0.995507637017071
0.0588235294117647 0.997753818508536
0.0705882352941176 0.997753818508536
0.0823529411764706 0.998652291105121
0.0941176470588235 0.999550763701707
0.105882352941176 1
0.117647058823529 1
0.129411764705882 1
0.141176470588235 1
0.152941176470588 1
0.164705882352941 1
0.176470588235294 1
0.188235294117647 1
0.2 1
0.211764705882353 1
0.223529411764706 1
0.235294117647059 1
0.247058823529412 1
0.258823529411765 1
0.270588235294118 1
0.282352941176471 1
0.294117647058824 1
0.305882352941176 1
0.317647058823529 1
0.329411764705882 1
0.341176470588235 1
0.352941176470588 1
0.364705882352941 1
0.376470588235294 1
0.388235294117647 1
0.4 1
0.411764705882353 1
0.423529411764706 1
0.435294117647059 1
0.447058823529412 1
0.458823529411765 1
0.470588235294118 1
0.482352941176471 1
0.494117647058824 1
0.505882352941176 1
0.517647058823529 1
0.529411764705882 1
0.541176470588235 1
0.552941176470588 1
0.564705882352941 1
0.576470588235294 1
0.588235294117647 1
0.6 1
0.611764705882353 1
0.623529411764706 1
0.635294117647059 1
0.647058823529412 1
0.658823529411765 1
0.670588235294118 1
0.682352941176471 1
0.694117647058824 1
0.705882352941177 1
0.717647058823529 1
0.729411764705882 1
0.741176470588235 1
0.752941176470588 1
0.764705882352941 1
0.776470588235294 1
0.788235294117647 1
0.8 1
0.811764705882353 1
0.823529411764706 1
0.835294117647059 1
0.847058823529412 1
0.858823529411765 1
0.870588235294118 1
0.882352941176471 1
0.894117647058824 1
0.905882352941176 1
0.917647058823529 1
0.929411764705882 1
0.941176470588235 1
0.952941176470588 1
0.964705882352941 1
0.976470588235294 1
0.988235294117647 1
1 1

